Benchpress: A Scalable and Versatile Workflow for Benchmarking Structure Learning Algorithms

Describing the relationship between the variables in a study domain and modelling the data generating mechanism is a fundamental problem in many empirical sciences. Probabilistic graphical models are one common approach to tackle the problem. Learning the graphical structure for such models is computationally challenging and a fervent area of current research with a plethora of algorithms being developed. To facilitate the benchmarking of different methods, we present a novel Snakemake workflow, called Benchpress for producing scalable, reproducible, and platform-independent benchmarks of structure learning algorithms for probabilistic graphical models. Benchpress is interfaced via a simple JSON-file, which makes it accessible for all users, while the code is designed in a fully modular fashion to enable researchers to contribute additional methodologies. Benchpress currently provides an interface to a large number of state-of-the-art algorithms from libraries such as BDgraph, BiDAG, bnlearn, causal-learn, gCastle, GOBNILP, pcalg, r.blip, scikit-learn, TETRAD, and trilearn as well as a variety of methods for data generating models and performance evaluation. Alongside user-defined models and randomly generated datasets, the workflow also includes a number of standard datasets and graphical models from the literature, which may be included in a benchmarking study. We demonstrate the applicability of this workflow for learning Bayesian networks in five typical data scenarios. The source code and documentation is publicly available from http://benchpressdocs.readthedocs.io.

==> README.txt <==
***************************************************
** jss: A Document Class for Publications in the **
**        Journal of Statistical Software        **
***************************************************

This zip-archive contains the pdfLaTeX infrastructure for
publications in the Journal of Statistical Software. The files
  - jss.cls (LaTeX2e class)
  - jss.bst (BibTeX style)
  - jsslogo.jpg (JPG logo)
need to be included in your search path (local working directory,
texmf or localtexmf tree).

A manual how to use jss.cls is provided in
  - jss.pdf.

Furthermore, there are templates for articles, code snippets, book
reviews and software reviews available in 
  - article.tex
  - codesnippet.tex
  - bookreview.tex
  - softwarereview.tex

JSS papers should be prepared using JSS styles; the submission of
the final version needs to include the full sources (.tex, .bib, and
all graphics). A quick check for the most important aspects of the
JSS style is given below; authors should make sure that all of them
are addressed in the final version:  
  - The manuscript can be compiled by pdfLaTeX.
  - \proglang, \pkg and \code have been used for highlighting
    throughout the paper (including titles and references), except
    where explicitly escaped.
  - References are provided in a .bib BibTeX database and included
    in the text by \cite, \citep, \citet, etc.
  - Titles and headers are formatted as described in the JSS manual:
      - \title in title style,
      - \section etc. in sentence style,
      - all titles in the BibTeX file in title style.
  - Figures, tables and equations are marked with a \label and
    referred to by \ref, e.g., "Figure~\ref{...}".
  - Software packes are \cite{}d properly.
For more details, see the style FAQ at http://www.jstatsoft.org/style
and the manual jss.pdf, in particular the style checklist in
Section 2.1.

